A Smooth Partition of Unity Finite Element Method for Vortex Particle Regularization

We present a new class of $C^\infty$-smooth finite element spaces on Cartesian grids, based on a partition of unity approach. We use these spaces to construct smooth approximations of particle fields, i.e., finite sums of weighted Dirac deltas. In order to use the spaces on general domains, we propose a fictitious domain formulation, together with a new high-order accurate stabilization. Stability, convergence, and conservation properties of the scheme are established. Numerical experiments confirm the analysis and show that the Cartesian grid-size $\sigma$ should be taken proportional to the square-root of the particle spacing $h$, resulting in significant speed-ups in vortex methods.

==> condition.dat <==
eps      l2              l3             l4              l5             l6
1e-06    3.64001e+05     2.17040e+04    6.13412e+02     6.57113e+02    1.55835e+02
1e-05    4.90166e+04     4.74985e+03    5.41834e+02     7.72025e+01    1.49659e+02
1e-04    2.13706e+05     4.39316e+02    2.60911e+02     5.59943e+01    1.09378e+02
1e-03    4.36376e+03     6.59297e+01    6.38465e+01     6.75308e+01    5.91403e+01
1e-02    6.61691e+01     4.90668e+01    4.01484e+01     1.23450e+02    4.32887e+01
1e-01    7.56202e+01     1.86377e+02    7.83577e+01     7.48539e+02    8.30450e+01
1e-00    2.94946e+02     6.92751e+02    4.24395e+02     2.44141e+03    6.38940e+02


==> cosine_s1.dat <==
l   C_2_00          C_1_50          C_1_00          C_0_50
0	7.261467e-01	7.252655e-01	7.279017e-01	7.654259e-01
1	7.019756e-01	6.738961e-01	4.156055e-01	2.514751e-01
2	3.852004e-01	2.024177e-01	8.318571e-02	1.892997e+00
3	8.162839e-02	6.354215e-02	3.731529e-02	1.858943e+00
4	3.394488e-02	2.387324e-02	1.535138e-02	2.582001e+00
5	1.308943e-02	9.570783e-03	7.643929e-03	1.943891e+00
6	4.551962e-03	4.605306e-03	5.285808e-03	7.461189e-01
7	1.810253e-03	2.798452e-03	3.806111e-03	5.863973e-01
8	1.051757e-03	1.991413e-03	2.730401e-03    nan	
				


==> cosine_s2.dat <==
l   C_1_50          C_1_00          C_0_50          C_0_25
0	7.252655e-01	7.279017e-01	7.654259e-01	7.910142e-01
1	7.032254e-01	6.577711e-01	2.155012e-01	3.446425e-01
2	6.611586e-01	3.852004e-01	8.318571e-02	1.892997e+00
3	4.460163e-01	1.820648e-01	5.871122e-02	1.190173e-01
4	2.059742e-01	8.151327e-02	3.394488e-02	1.535138e-02
5	1.037531e-01	5.689119e-02	2.143685e-02	9.213146e-03
6	6.206826e-02	3.347086e-02	1.288912e-02	4.551962e-03
7	3.654497e-02	2.137307e-02	7.707301e-03	2.326144e-03
8	2.317234e-02	1.290758e-02	4.191890e-03	1.167200e-03
				


==> phi.dat <==
x     phi
-1 0
-0.99 0.0000000000000180474
-0.98 0.0000000181011
-0.97 0.00000247115
-0.96 0.0000333635
-0.95 0.000172786
-0.94 0.000545574
-0.93 0.00128711
-0.92 0.0025174
-0.91 0.00433004
-0.9 0.006791
-0.89 0.00994186
-0.88 0.0138045
-0.87 0.0183855
-0.86 0.0236802
-0.85 0.0296757
-0.84 0.0363534
-0.83 0.0436908
-0.82 0.0516628
-0.81 0.0602428
-0.8 0.0694037
-0.79 0.0791179
-0.78 0.0893579
-0.77 0.100097
-0.76 0.111309
-0.75 0.122967
-0.74 0.135048
-0.73 0.147528
-0.72 0.160382
-0.71 0.173589
-0.7 0.187128
-0.69 0.200977
-0.68 0.215117
-0.67 0.229528
-0.66 0.244193
-0.65 0.259092
-0.64 0.274209
-0.63 0.289526
-0.62 0.305028
-0.61 0.320699
-0.6 0.336523
-0.59 0.352484
-0.58 0.368569
-0.57 0.384763
-0.56 0.401051
-0.55 0.41742
-0.54 0.433856
-0.53 0.450346
-0.52 0.466875
-0.51 0.483431
-0.5 0.5
-0.49 0.516569
-0.48 0.533125
-0.47 0.549654
-0.46 0.566144
-0.45 0.58258
-0.44 0.598949
-0.43 0.615237
-0.42 0.631431
-0.41 0.647516
-0.4 0.663477
-0.39 0.679301
-0.38 0.694972
-0.37 0.710474
-0.36 0.725791
-0.35 0.740908
-0.34 0.755807
-0.33 0.770472
-0.32 0.784883
-0.31 0.799023
-0.3 0.812872
-0.29 0.826411
-0.28 0.839618
-0.27 0.852472
-0.26 0.864952
-0.25 0.877033
-0.24 0.888691
-0.23 0.899903
-0.22 0.910642
-0.21 0.920882
-0.2 0.930596
-0.19 0.939757
-0.18 0.948337
-0.17 0.956309
-0.16 0.963647
-0.15 0.970324
-0.14 0.97632
-0.13 0.981615
-0.12 0.986196
-0.11 0.990058
-0.1 0.993209
-0.09 0.99567
-0.08 0.997483
-0.07 0.998713
-0.06 0.999454
-0.05 0.999827
-0.04 0.999967
-0.03 0.999998
-0.02 1
-0.01 1
0 1
0.01 1
0.02 1
0.03 0.999998
0.04 0.999967
0.05 0.999827
0.06 0.999454
0.07 0.998713
0.08 0.997483
0.09 0.99567
0.1 0.993209
0.11 0.990058
0.12 0.986196
0.13 0.981615
0.14 0.97632
0.15 0.970324
0.16 0.963647
0.17 0.956309
0.18 0.948337
0.19 0.939757
0.2 0.930596
0.21 0.920882
0.22 0.910642
0.23 0.899903
0.24 0.888691
0.25 0.877033
0.26 0.864952
0.27 0.852472
0.28 0.839618
0.29 0.826411
0.3 0.812872
0.31 0.799023
0.32 0.784883
0.33 0.770472
0.34 0.755807
0.35 0.740908
0.36 0.725791
0.37 0.710474
0.38 0.694972
0.39 0.679301
0.4 0.663477
0.41 0.647516
0.42 0.631431
0.43 0.615237
0.44 0.598949
0.45 0.58258
0.46 0.566144
0.47 0.549654
0.48 0.533125
0.49 0.516569
0.5 0.5
0.51 0.483431
0.52 0.466875
0.53 0.450346
0.54 0.433856
0.55 0.41742
0.56 0.401051
0.57 0.384763
0.58 0.368569
0.59 0.352484
0.6 0.336523
0.61 0.320699
0.62 0.305028
0.63 0.289526
0.64 0.274209
0.65 0.259092
0.66 0.244193
0.67 0.229528
0.68 0.215117
0.69 0.200977
0.7 0.187128
0.71 0.173589
0.72 0.160382
0.73 0.147528
0.74 0.135048
0.75 0.122967
0.76 0.111309
0.77 0.100097
0.78 0.0893579
0.79 0.0791179
0.8 0.0694037
0.81 0.0602428
0.82 0.0516628
0.83 0.0436908
0.84 0.0363534
0.85 0.0296757
0.86 0.0236802
0.87 0.0183855
0.88 0.0138045
0.89 0.00994186
0.9 0.006791
0.91 0.00433004
0.92 0.0025174
0.93 0.00128711
0.94 0.000545574
0.95 0.000172786
0.96 0.0000333635
0.97 0.00000247115
0.98 0.0000000181011
0.99 0.0000000000000180474


==> velocity.dat <==
l       vorticity       velocity
0       2.855350e-01    2.107524e-02
1       1.211557e-01    5.988598e-03
2       6.299419e-02    1.738233e-03
3       3.916462e-02    8.330152e-04
4       1.945680e-02    2.667043e-04
5       9.950390e-03    1.025352e-04
6       5.294132e-03    3.189681e-05
7       2.837377e-03    1.080603e-05
8       1.641015e-03    4.452092e-06

